Reduction of two-loop Feynman integrals in parametric representation with syzygy trick

Reduction of high-loop Feynman integrals is one of the main tasks in scatting amplitude. In this paper, a new representation of Feynman integrals proposed by Chen in [1,2] is considered. We combined Chen's method with "syzygy" trick to simplify the IBP relations, and successfully canceled the dimensional shift and the unwanted doubled propagators. Moreover, we improved the method to deal with tensor's structure. We demonstrated our method using three two-loop integrals to show our method, and presented the analytical reduction coefficients in the top-sector.

==> reference2.txt <==

%%%%%%%%%%%%%%%%%%%%%%%%% parametric represent



@article{zhang2,
Author = {Kasper J. Larsen and Yang Zhang},
Title = {Integration-by-parts reductions from the viewpoint of computational algebraic geometry},
Year = {2016},
Eprint = {arXiv:1606.09447},
Howpublished = {PoS(LL2016)029},
}

@article{zhang1,
Author = {Kasper J. Larsen and Yang Zhang},
Title = {Integration-by-parts reductions from unitarity cuts and algebraic geometry},
Year = {2015},
Eprint = {arXiv:1511.01071},
Howpublished = {Phys. Rev. D 93, 041701 (2016)},
Doi = {10.1103/PhysRevD.93.041701},
}

@article{wang,
Author = {Bo Feng and Hongbin Wang},
Title = {Reduction of one-loop integrals with higher poles by unitarity cut method},
Year = {2021},
Eprint = {arXiv:2104.00922},
Doi = {10.1007/JHEP07(2021)204},
}

@article{chen1,
    author = "Chen, Wen",
    title = "{{Reduction of Feynman Integrals in the Parametric Representation}}",
    eprint = "1902.10387",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP02(2020)115",
    journal = "JHEP",
    volume = "02",
    pages = "115",
    year = "2020"
}


@article{chen2,
Author = {Wen Chen},
Title = {{Reduction of Feynman Integrals in the Parametric Representation II: Reduction of Tensor Integrals}},
Year = {2019},
Eprint = {arXiv:1912.08606},
Howpublished = {{Eur.Phys.J.C 81 (2021) 3, 244}},
Doi = {10.1140/epjc/s10052-021-09036-5},
}

@article{chen3,
Author = {Wen Chen},
Title = {Reduction of Feynman Integrals in the Parametric Representation III: Integrals with Cuts},
Year = {2020},
Eprint = {arXiv:2007.00507},
Howpublished = {Eur.Phys.J.C 80 (2020) 12, 1173},
Doi = {10.1140/epjc/s10052-020-08757-3},
}

@article{Kosower,
Author = {Janusz Gluza and Krzysztof Kajda and David A. Kosower},
Title = {Towards a Basis for Planar Two-Loop Integrals},
Year = {2010},
Eprint = {arXiv:1009.0472},
Howpublished = {Phys.Rev.D83:045012,2011},
Doi = {10.1103/PhysRevD.83.045012},
}

@article{Jiang:2017phk,
    author = "Jiang, Yunfeng and Zhang, Yang",
    title = "{Algebraic geometry and Bethe ansatz. Part I. The quotient ring for BAE}",
    eprint = "1710.04693",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1007/JHEP03(2018)087",
    journal = "JHEP",
    volume = "03",
    pages = "087",
    year = "2018"
}

@article{Larsen:2015ped,
    author = "Larsen, Kasper J. and Zhang, Yang",
    title = "{Integration-by-parts reductions from unitarity cuts and algebraic geometry}",
    eprint = "1511.01071",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1103/PhysRevD.93.041701",
    journal = "Phys. Rev. D",
    volume = "93",
    number = "4",
    pages = "041701",
    year = "2016"
}

@article{Larsen:2016tdk,
    author = "Larsen, Kasper J. and Zhang, Yang",
    title = "{Integration-by-parts reductions from the viewpoint of computational algebraic geometry}",
    eprint = "1606.09447",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.22323/1.260.0029",
    journal = "PoS",
    volume = "LL2016",
    pages = "029",
    year = "2016"
}

@inproceedings{Zhang:2016kfo,
    author = "Zhang, Yang",
    title = "{Lecture Notes on Multi-loop Integral Reduction and Applied Algebraic Geometry}",
    eprint = "1612.02249",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    month = "12",
    year = "2016"
}

@article{Bern:1992em,
    author = "Bern, Zvi and Dixon, Lance J. and Kosower, David A.",
    title = "{Dimensionally regulated one loop integrals}",
    eprint = "hep-ph/9212308",
    archivePrefix = "arXiv",
    reportNumber = "SLAC-PUB-6001, CERN-TH-6756-92, UCLA-92-42",
    doi = "10.1016/0370-2693(93)90400-C",
    journal = "Phys. Lett. B",
    volume = "302",
    pages = "299--308",
    year = "1993",
    note = "[Erratum: Phys.Lett.B 318, 649 (1993)]"
}

@article{Bern:1993kr,
    author = "Bern, Zvi and Dixon, Lance J. and Kosower, David A.",
    title = "{Dimensionally regulated pentagon integrals}",
    eprint = "hep-ph/9306240",
    archivePrefix = "arXiv",
    reportNumber = "SLAC-PUB-5947, SACLAY-SPH-T-92-048, UCLA-92-043",
    doi = "10.1016/0550-3213(94)90398-0",
    journal = "Nucl. Phys. B",
    volume = "412",
    pages = "751--816",
    year = "1994"
}

@article{Passarino:1978jh,
    author = "Passarino, G. and Veltman, M. J. G.",
    title = "{One Loop Corrections for e+ e- Annihilation Into mu+ mu- in the Weinberg Model}",
    reportNumber = "Print-79-0284 (UTRECHT)",
    doi = "10.1016/0550-3213(79)90234-7",
    journal = "Nucl. Phys. B",
    volume = "160",
    pages = "151--207",
    year = "1979"
}

@article{u1,
    author = "Anastasiou, Charalampos and Britto, Ruth and Feng, Bo and Kunszt, Zoltan and Mastrolia, Pierpaolo",
    title = "{D-dimensional unitarity cut method}",
    eprint = "hep-ph/0609191",
    archivePrefix = "arXiv",
    reportNumber = "ITFA-2006-35",
    doi = "10.1016/j.physletb.2006.12.022",
    journal = "Phys. Lett. B",
    volume = "645",
    pages = "213--216",
    year = "2007"
}

@article{u2,
    author = "Britto, Ruth and Feng, Bo",
    title = "{Unitarity cuts with massive propagators and algebraic expressions for coefficients}",
    eprint = "hep-ph/0612089",
    archivePrefix = "arXiv",
    reportNumber = "ITFA-2006-49",
    doi = "10.1103/PhysRevD.75.105006",
    journal = "Phys. Rev. D",
    volume = "75",
    pages = "105006",
    year = "2007"
}

@article{u3,
    author = "Anastasiou, Charalampos and Britto, Ruth and Feng, Bo and Kunszt, Zoltan and Mastrolia, Pierpaolo",
    title = "{Unitarity cuts and Reduction to master integrals in d dimensions for one-loop amplitudes}",
    eprint = "hep-ph/0612277",
    archivePrefix = "arXiv",
    reportNumber = "CERN-PH-TH-2006-272",
    doi = "10.1088/1126-6708/2007/03/111",
    journal = "JHEP",
    volume = "03",
    pages = "111",
    year = "2007"
}

@article{u4,
    author = "Britto, Ruth and Feng, Bo and Mastrolia, Pierpaolo",
    title = "{The Cut-constructible part of QCD amplitudes}",
    eprint = "hep-ph/0602178",
    archivePrefix = "arXiv",
    reportNumber = "IMPERIAL-TP, ITFA-2006-07, UCLA-06-TEP-06, ZU-TH-07-06, IMPERIAL-TP-",
    doi = "10.1103/PhysRevD.73.105004",
    journal = "Phys. Rev. D",
    volume = "73",
    pages = "105004",
    year = "2006"
}

@misc{zhangyanglec,
    author = {Yang Zhang},
    title = {{An Introduction to Integrals with Uniformally Transcendental Weights,Canonical Differential Equation, Symbols and Polylogarithms}},
    howpublished = {\url{http://staff.ustc.edu.cn/~yzhphy/teaching/summer2021/UT_2021.pdf}},
    year = 2021
}

@article{Henn:2014qga,
    author = "Henn, Johannes M.",
    title = "{Lectures on differential equations for Feynman integrals}",
    eprint = "1412.2296",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1751-8113/48/15/153001",
    journal = "J. Phys. A",
    volume = "48",
    pages = "153001",
    year = "2015"
}

@article{Smirnov:2019qkx,
    author = "Smirnov, A. V. and Chuharev, F. S.",
    title = "{FIRE6: Feynman Integral REduction with Modular Arithmetic}",
    eprint = "1901.07808",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    reportNumber = "TTP19-006",
    doi = "10.1016/j.cpc.2019.106877",
    journal = "Comput. Phys. Commun.",
    volume = "247 ",
    pages = "106877",
    year = "2020"
}

@article{Lee:2013mka,
    author = "Lee, Roman N.",
    editor = "Wang, Jianxiong",
    title = "{LiteRed 1.4: a powerful tool for reduction of multiloop integrals}",
    eprint = "1310.1145",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1088/1742-6596/523/1/012059",
    journal = "J. Phys. Conf. Ser.",
    volume = "523",
    pages = "012059",
    year = "2014"
}


@article{smir,
  title={Evaluating Feynman Integrals},
  author={ Smirnov, V. A. },
  journal={Springer Tracts in Modern Physics},
  volume={211},
  year={2005},
}

@article{Britto:2009wz,
    author = "Britto, Ruth and Feng, Bo",
    title = "{Solving for tadpole coefficients in one-loop amplitudes}",
    eprint = "0904.2766",
    archivePrefix = "arXiv",
    primaryClass = "hep-th",
    doi = "10.1016/j.physletb.2009.10.038",
    journal = "Phys. Lett. B",
    volume = "681",
    pages = "376--381",
    year = "2009"
}

@article{Bern:1994zx,
    author = "Bern, Zvi and Dixon, Lance J. and Dunbar, David C. and Kosower, David A.",
    title = "{One loop n point gauge theory amplitudes, unitarity and collinear limits}",
    eprint = "hep-ph/9403226",
    archivePrefix = "arXiv",
    reportNumber = "SLAC-PUB-6415, SACLAY-SPH-T-94-20, UCLA-TEP-94-4, SWAT-94-17",
    doi = "10.1016/0550-3213(94)90179-1",
    journal = "Nucl. Phys. B",
    volume = "425",
    pages = "217--260",
    year = "1994"
}

@article{Bern:1994cg,
    author = "Bern, Zvi and Dixon, Lance J. and Dunbar, David C. and Kosower, David A.",
    title = "{Fusing gauge theory tree amplitudes into loop amplitudes}",
    eprint = "hep-ph/9409265",
    archivePrefix = "arXiv",
    reportNumber = "SLAC-PUB-6563, SACLAY-SPH-T-94-95, UCLA-TEP-94-29, SWAT-94-36",
    doi = "10.1016/0550-3213(94)00488-Z",
    journal = "Nucl. Phys. B",
    volume = "435",
    pages = "59--101",
    year = "1995"
}

@article{Britto:2004nc,
    author = "Britto, Ruth and Cachazo, Freddy and Feng, Bo",
    title = "{Generalized unitarity and one-loop amplitudes in N=4 super-Yang-Mills}",
    eprint = "hep-th/0412103",
    archivePrefix = "arXiv",
    doi = "10.1016/j.nuclphysb.2005.07.014",
    journal = "Nucl. Phys. B",
    volume = "725",
    pages = "275--305",
    year = "2005"
}

@article{Cachazo:2004zb,
    author = "Cachazo, Freddy and Svrcek, Peter and Witten, Edward",
    title = "{Twistor space structure of one-loop amplitudes in gauge theory}",
    eprint = "hep-th/0406177",
    archivePrefix = "arXiv",
    doi = "10.1088/1126-6708/2004/10/074",
    journal = "JHEP",
    volume = "10",
    pages = "074",
    year = "2004"
}

@article{Britto:2005ha,
    author = "Britto, Ruth and Buchbinder, Evgeny and Cachazo, Freddy and Feng, Bo",
    title = "{One-loop amplitudes of gluons in SQCD}",
    eprint = "hep-ph/0503132",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevD.72.065012",
    journal = "Phys. Rev. D",
    volume = "72",
    pages = "065012",
    year = "2005"
}

@article{Anastasiou:2006jv,
    author = "Anastasiou, Charalampos and Britto, Ruth and Feng, Bo and Kunszt, Zoltan and Mastrolia, Pierpaolo",
    title = "{D-dimensional unitarity cut method}",
    eprint = "hep-ph/0609191",
    archivePrefix = "arXiv",
    reportNumber = "ITFA-2006-35",
    doi = "10.1016/j.physletb.2006.12.022",
    journal = "Phys. Lett. B",
    volume = "645",
    pages = "213--216",
    year = "2007"
}

@article{Anastasiou:2006gt,
    author = "Anastasiou, Charalampos and Britto, Ruth and Feng, Bo and Kunszt, Zoltan and Mastrolia, Pierpaolo",
    title = "{Unitarity cuts and Reduction to master integrals in d dimensions for one-loop amplitudes}",
    eprint = "hep-ph/0612277",
    archivePrefix = "arXiv",
    reportNumber = "CERN-PH-TH-2006-272",
    doi = "10.1088/1126-6708/2007/03/111",
    journal = "JHEP",
    volume = "03",
    pages = "111",
    year = "2007"
}

@article{Baikov:1996rk,
    author = "Baikov, P. A.",
    title = "{Explicit solutions of the three loop vacuum integral recurrence relations}",
    eprint = "hep-ph/9603267",
    archivePrefix = "arXiv",
    reportNumber = "INP-96-10-417",
    doi = "10.1016/0370-2693(96)00835-0",
    journal = "Phys. Lett. B",
    volume = "385",
    pages = "404--410",
    year = "1996"
}

@article{Baikov:1996cd,
    author = "Baikov, P. A.",
    title = "{Explicit solutions of n loop vacuum integral recurrence relations}",
    eprint = "hep-ph/9604254",
    archivePrefix = "arXiv",
    reportNumber = "INP-96-10-418",
    month = "4",
    year = "1996"
}

@article{ibp1,
    author = "Tkachov, F. V.",
    title = "{A Theorem on Analytical Calculability of Four Loop Renormalization Group Functions}",
    doi = "10.1016/0370-2693(81)90288-4",
    journal = "Phys. Lett. B",
    volume = "100",
    pages = "65--68",
    year = "1981"
}

@article{ibp2,
    author = "Chetyrkin, K. G. and Tkachov, F. V.",
    title = "{Integration by Parts: The Algorithm to Calculate beta Functions in 4 Loops}",
    doi = "10.1016/0550-3213(81)90199-1",
    journal = "Nucl. Phys. B",
    volume = "192",
    pages = "159--204",
    year = "1981"
}

@article{2021General,
  title={General One-loop Reduction in Generalized Feynman Parametrization Form},
  author={ Wang, H. },
  year={2021},
}

@article{Xu:2018eos,
    author = "Xu, Xiaofeng and Yang, Li Lin",
    title = "{Towards a new approximation for pair-production and associated-production of the Higgs boson}",
    eprint = "1810.12002",
    archivePrefix = "arXiv",
    primaryClass = "hep-ph",
    doi = "10.1007/JHEP01(2019)211",
    journal = "JHEP",
    volume = "01",
    pages = "211",
    year = "2019"
}
